Bayesian Knowledge Transfer for a Kalman Fixed-Lag Interval Smoother

A Bayesian knowledge transfer mechanism that leverages external information to improve the performance of the Kalman fixed-lag interval smoother (FLIS) is proposed. Exact knowledge of the external observation model is assumed to be missing, which hinders the direct application of Bayes' rule in traditional transfer learning approaches. This limitation is overcome by the fully probabilistic design, conditioning the targeted task of state estimation on external information. To mitigate the negative impact of inaccurate external data while leveraging precise information, a latent variable is introduced. Favorably, in contrast to a filter, FLIS retrospectively refines past decisions up to a fixed time horizon, reducing the accumulation of estimation error and consequently improving the performance of state inference. Simulations indicate that the proposed algorithm better exploits precise external knowledge compared to a similar technique and achieves comparable results when the information is imprecise.

==> MSNE_all.txt <==
Rs	KF_both	KF_target	FLKS_both	FLKS_target	My_at_k-L	My_at_K	My_at_k-L_EME	My_at_K_EME	Milan_RTFL
1e-06	1.44501280981285e-06	0.000663453637928207	9.95324593010164e-07	0.000290826477586308	1.4521666725705e-06	1.7715203254753e-05	1.4521666725705e-06	2.6355686073166e-06	0.000237122823659995
1.25892541179417e-06	1.81371816043614e-06	0.000663453637928207	1.39922650736199e-06	0.000290826477586308	1.73759178146224e-06	1.81060403860146e-05	1.73759178146224e-06	3.04521106884571e-06	0.000237782209853463
1.58489319246111e-06	2.27260161294088e-06	0.000663453637928207	1.70645685894471e-06	0.000290826477586308	2.07409257812829e-06	1.85912069556135e-05	2.07409257812829e-06	3.53820936218867e-06	0.00023869027297575
1.99526231496888e-06	2.85468474432255e-06	0.000663453637928207	2.10952050207622e-06	0.000290826477586308	2.51761941676525e-06	1.92303308690625e-05	2.51761941676525e-06	4.18165554700906e-06	0.000239923403193495
2.51188643150958e-06	3.58138358906637e-06	0.000663453637928207	2.59845949920186e-06	0.000290826477586308	3.05513345060555e-06	2.00306762664973e-05	3.05513345060555e-06	4.98513323609792e-06	0.00024125841693324
3.16227766016838e-06	4.4947598174461e-06	0.000663453637928207	3.20570785373999e-06	0.000290826477586308	3.72166643005937e-06	2.10018031380854e-05	3.72166643005937e-06	5.97821682522736e-06	0.000243051414951067
3.98107170553497e-06	5.60623676449627e-06	0.000663453637928207	3.93724724416672e-06	0.000290826477586308	4.52290725241416e-06	2.22343660912702e-05	4.52290725241416e-06	7.22225210277501e-06	0.00024524143780629
5.01187233627272e-06	7.02528785171954e-06	0.000663453637928207	4.69004147789332e-06	0.000290826477586308	5.52623384197781e-06	2.37651237747982e-05	5.52623384197781e-06	8.78235169370479e-06	0.000248122622611934
6.30957344480193e-06	8.74028806555468e-06	0.000663453637928207	5.94737223449543e-06	0.000290826477586308	6.69905438790971e-06	2.55829606075144e-05	6.69905438790971e-06	1.06225087399502e-05	0.000251484065262144
7.94328234724282e-06	1.08801240923282e-05	0.000663453637928207	7.10808844287093e-06	0.000290826477586308	8.11913960220568e-06	2.78868271286056e-05	8.11913960220568e-06	1.29635441115994e-05	0.000255578914054154
1e-05	1.35133900092728e-05	0.000663453637928207	8.7338024707935e-06	0.000290826477586308	9.87087222850253e-06	3.06683613545677e-05	9.87087222850253e-06	1.57913452929025e-05	0.000260404077662054
1.25892541179417e-05	1.67778437819821e-05	0.000663453637928207	1.0814956529471e-05	0.000290826477586308	1.19629229051916e-05	3.42066769066766e-05	1.19629229051916e-05	1.94070859785436e-05	0.000266771870152858
1.58489319246111e-05	2.06652239822932e-05	0.000663453637928207	1.2909084241247e-05	0.000290826477586308	1.44466806105918e-05	3.84831733477076e-05	1.44466806105918e-05	2.36946586763247e-05	0.000273587407942444
1.99526231496888e-05	2.54040001876485e-05	0.000663453637928207	1.56666551857447e-05	0.000290826477586308	1.73524837763245e-05	4.37122325715879e-05	1.73524837763245e-05	2.90137559040329e-05	0.000282863386382528
2.51188643150958e-05	3.1158543585509e-05	0.000663453637928207	1.86649302802865e-05	0.000290826477586308	2.07890504407042e-05	4.99812794188333e-05	2.07890504407042e-05	3.54103784051459e-05	0.000292706154849157
3.16227766016838e-05	3.80781597918894e-05	0.000663453637928207	2.2544514334476e-05	0.000290826477586308	2.49863084608787e-05	5.75789925219107e-05	2.49863084608787e-05	4.3150415625847e-05	0.000304090599850881
3.98107170553497e-05	4.61530008154979e-05	0.000663453637928207	2.64532993304997e-05	0.000290826477586308	2.94913472149724e-05	6.65494208651098e-05	2.94913472149724e-05	5.23525037674113e-05	0.000318462699070517
5.01187233627272e-05	5.59268965407088e-05	0.000663453637928207	3.14536688525539e-05	0.000290826477586308	3.4972375294938e-05	7.7287269710146e-05	3.4972375294938e-05	6.32788084540651e-05	0.000334001126219097
6.30957344480193e-05	6.71918353256679e-05	0.000663453637928207	3.68652413263224e-05	0.000290826477586308	4.1044663024412e-05	8.9816388342996e-05	4.1044663024412e-05	7.60911089154777e-05	0.000350843855295072
7.94328234724282e-05	8.06144190358311e-05	0.000663453637928207	4.29987674371075e-05	0.000290826477586308	4.76559062183378e-05	0.000104273664267542	4.76559062183378e-05	9.0995311369806e-05	0.000370984920434635
0.0001	9.6219585044802e-05	0.000663453637928207	5.0130668337628e-05	0.000290826477586308	5.51930235409821e-05	0.000120623447893432	5.51930235409821e-05	0.000107818565876763	0.000391300013319201
0.000125892541179417	0.000114181145305036	0.000663453637928207	5.82229541846079e-05	0.000290826477586308	6.37921879751547e-05	0.000139816440701806	6.37921879751547e-05	0.000127608049332681	0.000414120691896744
0.000158489319246111	0.000134568839635874	0.000663453637928207	6.69599576813725e-05	0.000290826477586308	7.27436009652361e-05	0.00016060606833409	7.27436009652361e-05	0.000149292751745154	0.000436359312074437
0.000199526231496888	0.000157518266104199	0.000663453637928207	7.70609347162427e-05	0.000290826477586308	8.32670410779093e-05	0.000184735873641852	8.32670410779093e-05	0.000174236794353558	0.000461305663704455
0.000251188643150958	0.000183245522381104	0.000663453637928207	8.78319384345671e-05	0.000290826477586308	9.42034764074691e-05	0.000210547268719209	9.42034764074691e-05	0.000201469326356356	0.000484854126296061
0.000316227766016838	0.000212348961242911	0.000663453637928207	0.000100048546913405	0.000290826477586308	0.000107126006480027	0.000240474809043532	0.000107126006480027	0.000233027111426831	0.00051018421625416
0.000398107170553497	0.000242285947069023	0.000663453637928207	0.000112849572666859	0.000290826477586308	0.000120538852935371	0.000271212500960224	0.000120538852935371	0.000265930426066715	0.000531515425998988
0.000501187233627273	0.000275428583684056	0.000663453637928207	0.000126274092291184	0.000290826477586308	0.000134463374187049	0.000304871901825654	0.000134463374187049	0.000302294168660323	0.000554141664056266
0.000630957344480194	0.000310954326231611	0.000663453637928207	0.000142047062577642	0.000290826477586308	0.000151131784257859	0.000341066063886205	0.000151131784257859	0.000341701872743234	0.000573995587964085
0.000794328234724282	0.000345209853015182	0.000663453637928207	0.000155912763080949	0.000290826477586308	0.000165033947604528	0.000375315559030562	0.000165033947604528	0.00038063941920694	0.000590319184656745
0.001	0.000380454386529701	0.000663453637928207	0.000170756760951295	0.000290826477586308	0.000180301983471446	0.000410782130948599	0.000180301983471446	0.000420139139957907	0.000607129837556592
0.00125892541179417	0.000415329306058135	0.000663453637928207	0.000185775765882527	0.000290826477586308	0.000195439023843141	0.0004453571892995	0.000195439023843141	0.000460718356921392	0.000618544868853315
0.00158489319246111	0.000448006690907346	0.000663453637928207	0.000199266437377359	0.000290826477586308	0.000209002244634566	0.000477677475154296	0.000209002244634566	0.000498860141176049	0.000629233736405334
0.00199526231496888	0.000479023383301495	0.000663453637928207	0.000212349710594596	0.000290826477586308	0.000222096615951913	0.00050741044638091	0.000222096615951913	0.000534411469954381	0.00063838176159208
0.00251188643150958	0.000507050401558707	0.000663453637928207	0.000224190232262279	0.000290826477586308	0.000233937256353014	0.000535687777479241	0.000233937256353014	0.000569299989073288	0.000643584974774805
0.00316227766016838	0.000531145067499298	0.000663453637928207	0.000234530928264606	0.000290826477586308	0.000243781843723486	0.000557428298584771	0.000243781843723486	0.000598228958079337	0.000648298308779367
0.00398107170553497	0.0005552773682615	0.000663453637928207	0.000244983010899962	0.000290826477586308	0.000252642814061451	0.000579471962837668	0.000252642814061451	0.000624327141417129	0.000652803381999519
0.00501187233627272	0.000572954329133113	0.000663453637928207	0.000251913686770149	0.000290826477586308	0.000258947491723134	0.000594843118772105	0.000258947491723134	0.000644499134133785	0.000654731846882489
0.00630957344480193	0.000589429369602227	0.000663453637928207	0.000259822200863488	0.000290826477586308	0.000266183778144803	0.000610021269505605	0.000266183778144803	0.000663384702101733	0.000656687298410974
0.00794328234724281	0.000603230679802873	0.000663453637928207	0.000264821978716186	0.000290826477586308	0.000270288920987702	0.000622040833423359	0.000270288920987702	0.000676827697053216	0.000658770116113201
0.01	0.000615061625647412	0.000663453637928207	0.000269826230619927	0.000290826477586308	0.000274845280989557	0.000631874604989356	0.000274845280989557	0.000686967395926471	0.000659653414193631
0.0125892541179417	0.000623646342493168	0.000663453637928207	0.000273776055377759	0.000290826477586308	0.000277593072335156	0.000638722282478596	0.000277593072335156	0.000693241916334615	0.000660687500213808
0.0158489319246111	0.000632433832193337	0.000663453637928207	0.000277595945650551	0.000290826477586308	0.000281106085873852	0.000645720658107909	0.000281106085873852	0.000699275993495035	0.000661690075148761
0.0199526231496888	0.000637639342746917	0.000663453637928207	0.000279536762568599	0.000290826477586308	0.000282623122426264	0.000649453687105072	0.000282623122426264	0.000701060963500213	0.000662288552809669
0.0251188643150958	0.000642733523812688	0.000663453637928207	0.000281864366310911	0.000290826477586308	0.00028415027159223	0.00065295922282819	0.00028415027159223	0.000700677539060024	0.00066196261268634
0.0316227766016838	0.00064684490407467	0.000663453637928207	0.000283605342526157	0.000290826477586308	0.000285429559921472	0.000656354522123523	0.000285429559921472	0.00070201966514662	0.000662871222854568
0.0398107170553497	0.000650099271488288	0.000663453637928207	0.000285083214759413	0.000290826477586308	0.000286763191567663	0.000658032003949593	0.000286763191567663	0.000700962297175584	0.00066282031061803
0.0501187233627272	0.000652584474428777	0.000663453637928207	0.000286167328439413	0.000290826477586308	0.000287444288749982	0.000659814991164782	0.000287444288749982	0.000700352030401946	0.000663209874484212
0.0630957344480193	0.000654972378788476	0.000663453637928207	0.000287484769201645	0.000290826477586308	0.000288550919910016	0.000661448418322867	0.000288550919910016	0.000697817813892731	0.000662997374507348
0.0794328234724281	0.00065645625071206	0.000663453637928207	0.000287676694423162	0.000290826477586308	0.000288584220590346	0.000662212476499633	0.000288584220590346	0.000695951093409991	0.000663188365691185
0.1	0.000658230887031391	0.000663453637928207	0.000288521137811948	0.000290826477586308	0.000289100942064979	0.000663073104337017	0.000289100942064979	0.000693180061527832	0.000663337589442009
0.125892541179417	0.000659247429770435	0.000663453637928207	0.000289024031364459	0.000290826477586308	0.00028964314794828	0.00066349929014366	0.00028964314794828	0.000690997548784056	0.000663114198961906
0.158489319246111	0.00066010745534748	0.000663453637928207	0.00028936307151755	0.000290826477586308	0.00028977117240313	0.000663863543710627	0.00028977117240313	0.000689405296023463	0.00066327631224569
0.199526231496888	0.000661085415084902	0.000663453637928207	0.000289845032787031	0.000290826477586308	0.000290235509809216	0.000664658320170479	0.000290235509809216	0.000687774385089114	0.000663443617525821
0.251188643150958	0.000661292646748613	0.000663453637928207	0.000289788094815551	0.000290826477586308	0.000290097014498362	0.000664276774994765	0.000290097014498362	0.000684549794464242	0.000663406949209325
0.316227766016838	0.00066168694847044	0.000663453637928207	0.000290099293289934	0.000290826477586308	0.000290334019650591	0.000664304375828823	0.000290334019650591	0.0006830451802302	0.000663453433413573
0.398107170553497	0.00066216664139991	0.000663453637928207	0.000290314548923649	0.000290826477586308	0.0002905322639114	0.00066416903194881	0.0002905322639114	0.000680076920960867	0.000663435914136359
0.501187233627272	0.000662420154729355	0.000663453637928207	0.000290409664382025	0.000290826477586308	0.000290533765154823	0.000664199301045493	0.000290533765154823	0.000679020777706918	0.000663430213868859
0.630957344480193	0.000662443046622045	0.000663453637928207	0.000290398972923326	0.000290826477586308	0.000290539202173978	0.000664142437334311	0.000290539202173978	0.000677430694276058	0.000663416372270762
0.794328234724281	0.000662873453797753	0.000663453637928207	0.000290615181787344	0.000290826477586308	0.000290709796938347	0.000664260074909205	0.000290709796938347	0.000675973026703039	0.000663475760222239
1	0.000662838850376384	0.000663453637928207	0.000290481683843991	0.000290826477586308	0.000290523671804037	0.000664258342452589	0.000290523671804037	0.000675088547865876	0.000663378038214323


==> Rs_1E-3.txt <==
k	KF_both	KF_target	FLKS_both	FLKS_target	My_at_k-L	My_at_K	My_at_k-L_EME	My_at_K_EME	Milan_RTFL
1	0.00100367551802502	0.00201901037634037	0.00041721425541788	0.000781553698588124	0.000525478951808793	0.00138867562332536	0.000525478951808793	0.00172694311669859	0.00201901037609081
2	0.000523246602662419	0.00101992637589871	0.000226345708597186	0.000425589790854375	0.000278582011676741	0.000689305797996908	0.000278582011676741	0.000800174737070501	0.0008901726364223
3	0.000412650547768848	0.000778111834875865	0.00017710847938719	0.000321866037485807	0.000210273834757243	0.000524055366245265	0.000210273834757243	0.000524055366245265	0.000648168453516763
4	0.000380070388485652	0.000711754622566164	0.000168741856094465	0.000293510705034535	0.000194945782427183	0.000472930008991406	0.000194945782427183	0.000472930008991406	0.000588345768113874
5	0.000365320451007355	0.000669565258807917	0.000167256122550333	0.000285603288544195	0.000189942367779957	0.000443259475998921	0.000189942367779957	0.000443259475998921	0.000568207179319534
6	0.000363145112387019	0.000640167618451685	0.000167098228805386	0.000280553064568245	0.00018693121164683	0.000428381447412382	0.00018693121164683	0.000428381447412382	0.000553347505325832
7	0.00036252361944282	0.000626573962797778	0.000165744399310749	0.000280750761550567	0.000182006527863186	0.00041336843590354	0.000182006527863186	0.00041336843590354	0.000556250158071387
8	0.000366193337427335	0.000618052754577378	0.000167872462603733	0.000281637053500934	0.000180703339700331	0.000404920655287368	0.000180703339700331	0.000404920655287368	0.000560013828284833
9	0.000362901328775054	0.00062051264802087	0.000165515863495704	0.000273594390922696	0.000176180850879274	0.000397474276768436	0.000176180850879274	0.000397474276768436	0.00056638884548264
10	0.000364411956798485	0.000609856060864808	0.000164227748115367	0.000273442003605127	0.000173750130527366	0.000394317811037627	0.000173750130527366	0.000394317811037627	0.000560161831454133
11	0.000357656948976085	0.00060463717741766	0.000162686191462546	0.000273895353498838	0.000171647488761839	0.000379606069071184	0.000171647488761839	0.000379606069071184	0.000558321076475176
12	0.000362796584818986	0.00062573482897408	0.000162792887191053	0.000274925546643857	0.000170499676874499	0.000384607703797865	0.000170499676874499	0.000384607703797865	0.000574036255163009
13	0.000361728558667786	0.000614722492723433	0.000163234480793742	0.000274126019439587	0.000169641729746528	0.000382756479130403	0.000169641729746528	0.000382756479130403	0.000564650151723804
14	0.000367099693991538	0.00061853331964257	0.000162040265519147	0.000270876284589112	0.000168211304989782	0.000386954190620533	0.000168211304989782	0.000386954190620533	0.000567181046012671
15	0.000365140408657564	0.000619115761839337	0.000162283211553378	0.000271124824254084	0.000168378526102645	0.000384099167892535	0.000168378526102645	0.000384099167892535	0.000571451920878507
16	0.000357027515910067	0.000606989555182082	0.000163168428874158	0.000272480526289416	0.000169063519407701	0.000374976992483855	0.000169063519407701	0.000374976992483855	0.000560362164991212
17	0.000357459022958101	0.000604449712726604	0.000165023700056517	0.000274127089184269	0.000170743077471122	0.000374943604138225	0.000170743077471122	0.000374943604138225	0.00056068786404035
18	0.000360500534837955	0.000609983178489133	0.000164924184974234	0.000278326825737146	0.000170353838332468	0.000374029725418721	0.000170353838332468	0.000374029725418721	0.000561448167457563
19	0.00036670103254466	0.000628407730041552	0.000162928892160305	0.000275286687207962	0.000167741669413573	0.00037934659681765	0.000167741669413573	0.00037934659681765	0.000573457956459485
20	0.0003590926035019	0.000623340627249123	0.000161572649010791	0.000271747162091715	0.000166189796654869	0.00037190634798476	0.000166189796654869	0.00037190634798476	0.000568336227566627
21	0.000361784835508149	0.000619608559233044	0.000161362745932993	0.000269720443569408	0.000165908572262769	0.000374639588413033	0.000165908572262769	0.000374639588413033	0.000571957875434918
22	0.000358837191597352	0.00061239217100835	0.000159569003541009	0.000266057546087724	0.000164024362461758	0.000370156987689711	0.000164024362461758	0.000370156987689711	0.00056718911074538
23	0.000356832270516037	0.000606892035815537	0.000160825164902699	0.000267328521733026	0.000165100575628704	0.000367244588794759	0.000165100575628704	0.000367244588794759	0.000562709014686212
24	0.000364602895816884	0.000608505949179027	0.000160329401544859	0.000267307832379346	0.00016447398144566	0.000374946791506427	0.00016447398144566	0.000374946791506427	0.000562775056883378
25	0.000365458602939817	0.000616777466106309	0.000162219931150468	0.000269455442541578	0.000166075633652068	0.000375861704675572	0.000166075633652068	0.000375861704675572	0.000572728989003084
26	0.000356926254950713	0.000607224806593728	0.000161475843238865	0.000267892603847108	0.000165414612905186	0.00036784104303599	0.000165414612905186	0.00036784104303599	0.000565677168767935
27	0.00036030820792065	0.000607998478650213	0.000161971531936483	0.00027093015651594	0.000165848492947776	0.000370034783299389	0.000165848492947776	0.000370034783299389	0.000564606923344125
28	0.000362342613599742	0.000617114368154784	0.000161859402500847	0.00027077835924689	0.000165331551131866	0.000371606737114622	0.000165331551131866	0.000371606737114622	0.000567962237130178
29	0.000363158569410675	0.000618523772124767	0.000162588955837011	0.000273355732743549	0.000165894368930809	0.000371532390692659	0.000165894368930809	0.000371532390692659	0.000569801747831391
30	0.000358892577625058	0.000609665433826538	0.000163980060956287	0.000274944335893051	0.000167410124915421	0.000366446095860167	0.000167410124915421	0.000366446095860167	0.000561241756422255
31	0.000362938473350103	0.000616980805836622	0.000165768622589375	0.000277654893953903	0.000169341193762726	0.000370941109834	0.000169341193762726	0.000370941109834	0.000567939103683957
32	0.000370706610781282	0.000627449800828495	0.000164945269520392	0.000278053047367007	0.000167929741240779	0.00037886313749144	0.000167929741240779	0.00037886313749144	0.000576777630709756
33	0.000368178261911543	0.000625396241768409	0.000165276325701766	0.000277514714388592	0.000167878128977871	0.00037549598083696	0.000167878128977871	0.00037549598083696	0.000578023364386721
34	0.000368142653296031	0.000631316499155994	0.0001660711383851	0.000279593606734277	0.000168795238963955	0.000375090573815068	0.000168795238963955	0.000375090573815068	0.000582393814597289
35	0.000366289235009223	0.000625822521937111	0.000165131158380468	0.000276507565505369	0.000168217679360674	0.000374247901694051	0.000168217679360674	0.000374247901694051	0.000578015846249929
36	0.000366922384210149	0.000634799489930358	0.000165581728989293	0.000279191780782343	0.000168652181480514	0.000374641654987866	0.000168652181480514	0.000374641654987866	0.000585806388601166
37	0.000367352539933691	0.000636748325346997	0.000164934266604759	0.000282210269647904	0.000167285526475005	0.000375734110121717	0.000167285526475005	0.000375734110121717	0.000584809235394182
38	0.000359737396809023	0.000619756416662221	0.000162950705056593	0.000281274394468194	0.000165432937241988	0.000367857450653848	0.000165432937241988	0.000367857450653848	0.000566625052816719
39	0.000363160152513312	0.000628663266414053	0.000162909009124651	0.000278122836817806	0.000165242631808718	0.000370009744239152	0.000165242631808718	0.000370009744239152	0.00057164473574803
40	0.000358682244522478	0.000636034019087654	0.000164466942509518	0.000283645736393822	0.000166815820970285	0.000365832878186566	0.000166815820970285	0.000365832878186566	0.000578435180138211
41	0.000353339023713417	0.000612858592622746	0.000162310530470518	0.000279149035836251	0.000164557361597761	0.000360163518088271	0.000164557361597761	0.000360163518088271	0.000566395999847836
42	0.000360326585137814	0.000630868583249239	0.000161886319927562	0.000277209162747813	0.00016425814859243	0.000366599879830848	0.00016425814859243	0.000366599879830848	0.000574140047984119
43	0.00035582764947191	0.000620478153725405	0.00016071730326616	0.000275910563125415	0.000162964461555215	0.000361684590824128	0.000162964461555215	0.000361684590824128	0.000570046679993058
44	0.000358092079138133	0.000620198011822076	0.000162497001736022	0.000274070356031779	0.000165125219162831	0.000362722885269618	0.000165125219162831	0.000362722885269618	0.00056341880003464
45	0.00036259437731153	0.000625674193152957	0.000165897263034053	0.000278761454311705	0.0001683879740909	0.000368133290003009	0.0001683879740909	0.000368133290003009	0.000568213883481455
46	0.000356796492028391	0.000607870480400907	0.000166160903112563	0.00028174249813069	0.00016825078993861	0.000364365825367184	0.00016825078993861	0.000364365825367184	0.000557423539736922
47	0.000366712683477085	0.000623779046775982	0.00016729435991883	0.000282908834297329	0.000169163401318749	0.000372443911413569	0.000169163401318749	0.000372443911413569	0.00056367624708047
48	0.00036752592328083	0.000626931233657349	0.000167563619819122	0.000283362085454305	0.000169448856986449	0.000372487355470204	0.000169448856986449	0.000372487355470204	0.000571797359132671
49	0.000367048801027021	0.000630258543113483	0.000212300485330317	0.000374788327997089	0.000215098122390834	0.000371596764322116	0.000215098122390834	0.000371596764322116	0.000576807327828092
50	0.000365023465227615	0.000630591852792876	0.000365023465227614	0.000630591852792877	0.000369799638153158	0.000369799638153158	0.000369799638153158	0.000369799638153158	0.000576311267103975

